Designing translational animal experiments by Bayesian MAP approaches

The planning and conduct of animal experiments in the European Union is subject to strict legal conditions. Still, many preclinical animal experiments are only poorly designed. As a consequence, discoveries that are made in one animal experiment, cannot be reproduced in another animal experiment or discoveries in translational animal research fail to be translated to humans. When designing new experiments in a classical frequentist framework, the sample size for the new experiment is chosen with the goal to achieve at least a certain statistical power, given a statistical test for a null hypothesis, a significance threshold and a minimally relevant effect size. In a Bayesian framework, inference is made by a combination of both the information from newly observed data and also by a prior distribution, that represents a priori information on the parameters. In translational animal experiments, a priori information is present in previously conducted experiments to the same outcome in similar animals. The prior information can be incorporated in a systematic way in the design and analysis of a new animal experiment by summarizing the historical data in a (Bayesian) meta-analysis model and using the meta-analysis model to make predictions for the data in the new experiment. This is called meta-analytic predictive (MAP) approach. In this work, concepts of how to design translational animal experiments by MAP approaches are introduced and compared to classical frequentist power-oriented sample size planning. Current chances and challenges, that exist in the practical application of these approaches in translational animal research, are discussed. Special emphasis is put on the construction of prior distributions and sample size calculation by design analysis. The considerations are motivated by a real world translational research example.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

